A nuclear spiral in a dusty star-forming galaxy at $z=2.78$

The nuclear structure of dusty star-forming galaxies is largely unexplored but harbours critical information about their structural evolution. Here, we present long-baseline Atacama Large (sub-)Millimetre Array (ALMA) continuum observations of a gravitationally lensed dusty star-forming galaxy at $z=2.78$. We use a pixellated lens modelling analysis to reconstruct the rest-frame 230 $\rm\mu$m dust emission with a mean resolution of $\approx55$ pc and demonstrate that the inferred source properties are robust to changes in lens modelling methodology. The central 1 kpc is characterised by an exponential profile, a dual spiral arm morphology and an apparent super-Eddington compact central starburst. We find tentative evidence for a nuclear bar in the central 300 pc. These features may indicate that secular dynamical processes play a role in accumulating a high concentration of cold gas that fuels the rapid formation of a compact stellar spheroid and black hole accretion. We propose that the high spatial resolution provided by long-baseline ALMA observations and strong gravitational lensing will give key insights into the formation mechanisms of massive galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
